Determinants of hyperparameter robustness in connectome reservoir computing

Reservoir computing provides a controlled setting for studying how recurrent network architectureshapes computation: input signals are projected into a high-dimensional state space by a fixed nonlinear dynamical system, and only the readout is trained. However, reservoir performance can be dependent on hyperparameters; this paper asks which recurrent network features support robustness to those parameter changes. We characterize computational performance using memory capacity (MC), truncated single-delay information-processing capacity (IPC), and kernel rank (KR). Generalization across input histories is measured using generalization rank (GR), while hyperparameter robustness is quantified using the coefficient of variation (CV) of each metric across sweeps of target spectral radius, input scaling, leak rate, and neuron bias. To examine the architectural determinants of robustness, we construct perturbations that alter connectivity topology, excitatory/inhibitory sign structure, weight magnitudes, and weight placement while preserving complementary properties. Across these experiments, the C. elegans connectome consistently occupies a relatively low-variance regime. The central result is a performance-robustness tradeoff: architecture variants with higher task-agnostic performance also tend to exhibit greater hyperparameter sensitivity and poorer common-tail generalization. Across the E/I edge balance sweeps and shuffle controls, this tradeoff is closely associated with the raw spectral radius before normalization. Because every perturbed matrix is rescaled to the same target radius, matrices with lower raw spectral radius receive greater global amplification of their recurrent weights. The observed differences among architectures therefore characterize the joint effects of structural variation and architecture-specific global rescaling under spectral-radius normalization.

==> graphs/topology_shuffles/cv_mean_differences_table_vs_real.csv <==
metric,baseline_mode,baseline_label,control_mode,control_label,baseline_mean_cv,control_mean_cv,delta_cv,pct_delta_cv,ci95_low,ci95_high,comparison_type,n
MC,real,C. elegans,celW+connShuf,Conn. + wt. shuf.,0.4088194794380252,0.49832312372005816,0.08950364428203295,21.893194621026172,0.08374382896845023,0.09526345959561563,paired,200
MC,real,C. elegans,conn_shuf_only,Conn. shuffle,0.4088194794380252,0.4974315368479062,0.08861205740988098,21.67510646305054,0.08306831591135758,0.09415579890840436,paired,200
MC,real,C. elegans,shuffle,Wt. shuffle,0.4088194794380252,0.48948917063045877,0.08066969119243356,19.73235015692608,0.07486336423081197,0.08647601815405503,paired,200
IPC,real,C. elegans,celW+connShuf,Conn. + wt. shuf.,0.2995417066518406,0.40491005614803766,0.10536834949619706,35.17652038307554,0.10110283470580211,0.10963386428659194,paired,200
IPC,real,C. elegans,conn_shuf_only,Conn. shuffle,0.2995417066518406,0.39484027469039246,0.09529856803855186,31.81479103653437,0.09113918635830827,0.0994579497187953,paired,200
IPC,real,C. elegans,shuffle,Wt. shuffle,0.2995417066518406,0.3935399036541407,0.09399819700230011,31.380670843127323,0.08921264276127444,0.0987837512433257,paired,200
KR,real,C. elegans,celW+connShuf,Conn. + wt. shuf.,0.39797317555378625,0.5919567873826563,0.19398361182887008,48.74288614023764,0.1881780036224101,0.19978922003533006,paired,200
KR,real,C. elegans,conn_shuf_only,Conn. shuffle,0.39797317555378625,0.6069429673315295,0.20896979177774327,52.50851178272464,0.20287855886113698,0.21506102469434957,paired,200
KR,real,C. elegans,shuffle,Wt. shuffle,0.39797317555378625,0.5700173106593427,0.17204413510555644,43.23008325024775,0.16599588620287808,0.17809238400823485,paired,200
GR,real,C. elegans,celW+connShuf,Conn. + wt. shuf.,0.3470078734745009,0.6444019913075911,0.2973941178330902,85.70241212551149,0.289349265876445,0.30543896978973545,paired,200
GR,real,C. elegans,conn_shuf_only,Conn. shuffle,0.3470078734745009,0.6596134635680798,0.3126055900935789,90.08602224599092,0.3034486154987935,0.32176256468836434,paired,200
GR,real,C. elegans,shuffle,Wt. shuffle,0.3470078734745009,0.6246082459701436,0.27760037249564273,79.99829217593864,0.2696604440293844,0.2855403009619012,paired,200


==> graphs/topology_shuffles/cv_mean_differences_vs_binary_base_table.csv <==
metric,baseline_mode,baseline_label,control_mode,control_label,baseline_mean_cv,control_mean_cv,delta_cv,pct_delta_cv,ci95_low,ci95_high,comparison_type,n
MC,binary_base,Binary wt.,binary_base_topology_shuffle,Binary wt. shuf.,0.2982373010908389,0.2677738185290155,-0.030463482561823407,-10.214511213184785,-0.033150649621471844,-0.027776315502175013,paired,200
IPC,binary_base,Binary wt.,binary_base_topology_shuffle,Binary wt. shuf.,0.2316801090691697,0.23015631485266652,-0.0015237942165031715,-0.6577147354709818,-0.00438395665070941,0.0013363682177030176,paired,200
KR,binary_base,Binary wt.,binary_base_topology_shuffle,Binary wt. shuf.,0.27347044771896,0.2621667969519079,-0.011303650767052087,-4.133408513181877,-0.01342470230229622,-0.00918259923180786,paired,200
GR,binary_base,Binary wt.,binary_base_topology_shuffle,Binary wt. shuf.,0.21916131186453314,0.2346508953257176,0.015489583461184453,7.067663233718365,0.011162075118567292,0.019817091803801593,paired,200


==> graphs/topology_shuffles/cv_mean_differences_vs_local_sign_binary_table.csv <==
metric,baseline_mode,baseline_label,control_mode,control_label,baseline_mean_cv,control_mean_cv,delta_cv,pct_delta_cv,ci95_low,ci95_high,comparison_type,n
MC,local_sign+binary,Sign-pres. pm1,binary+shuffle,pm1 + conn. shuf.,0.45260524101827193,0.42022449107737564,-0.03238074994089629,-7.154302912632217,-0.03617215533728449,-0.028589344544508122,paired,200
MC,local_sign+binary,Sign-pres. pm1,global_sign_pres,pm1 + wt. shuf.,0.45260524101827193,0.39497190596403703,-0.0576333350542349,-12.733687070121269,-0.06123200342849132,-0.05403466667997832,paired,200
MC,local_sign+binary,Sign-pres. pm1,binary+conshuffle+wshuffle,pm1 sign/conn/wt shuf.,0.45260524101827193,0.39092156757620006,-0.061683673442071874,-13.62858134459421,-0.06524808952701916,-0.05811925735712466,paired,200
IPC,local_sign+binary,Sign-pres. pm1,binary+shuffle,pm1 + conn. shuf.,0.37972145754944464,0.35743837362162734,-0.022283083927817304,-5.868270935127694,-0.026600823788003165,-0.01796534406763136,paired,200
IPC,local_sign+binary,Sign-pres. pm1,global_sign_pres,pm1 + wt. shuf.,0.37972145754944464,0.3178806117868698,-0.061840845762574814,-16.285844408601097,-0.06563264848349173,-0.058049043041657956,paired,200
IPC,local_sign+binary,Sign-pres. pm1,binary+conshuffle+wshuffle,pm1 sign/conn/wt shuf.,0.37972145754944464,0.31971081848803923,-0.06001063906140541,-15.803857766871458,-0.06350186984121528,-0.0565194082815956,paired,200
KR,local_sign+binary,Sign-pres. pm1,binary+shuffle,pm1 + conn. shuf.,0.5385835444108019,0.4757002677777731,-0.06288327663302884,-11.675677299391259,-0.07010475937316243,-0.05566179389289505,paired,200
KR,local_sign+binary,Sign-pres. pm1,global_sign_pres,pm1 + wt. shuf.,0.5385835444108019,0.4263363226348227,-0.11224722177597923,-20.841190366997775,-0.11914081954576573,-0.10535362400619254,paired,200
KR,local_sign+binary,Sign-pres. pm1,binary+conshuffle+wshuffle,pm1 sign/conn/wt shuf.,0.5385835444108019,0.4253897074852248,-0.11319383692557711,-21.016950499185523,-0.11996402725891687,-0.10642364659223728,paired,200
GR,local_sign+binary,Sign-pres. pm1,binary+shuffle,pm1 + conn. shuf.,0.5206854532759029,0.48326711625266583,-0.03741833702323705,-7.186361129894994,-0.04815432160534665,-0.026682352441127478,paired,200
GR,local_sign+binary,Sign-pres. pm1,global_sign_pres,pm1 + wt. shuf.,0.5206854532759029,0.4158546830827507,-0.10483077019315218,-20.13322429762677,-0.11484658746718168,-0.09481495291912273,paired,200
GR,local_sign+binary,Sign-pres. pm1,binary+conshuffle+wshuffle,pm1 sign/conn/wt shuf.,0.5206854532759029,0.4245585813317197,-0.09612687194418318,-18.461601210365885,-0.10624229698418064,-0.08601144690418572,paired,200


==> style_neural_networks/manifest.txt <==
% Copyright 2019-2024 Elsevier Ltd
%
% Version 2.4
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3c
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3c or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

manifest.txt
  This file

README
  A brief readme documentation

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template to be used for manuscript preparation (single column).
  
cas-dc-template.tex
  TeX template to be used for manuscript preparation (double column).

cas-sc-sample.tex
 Minimum working exmple (MWE) file - single column.

cas-dc-sample.tex
 Minimum working exmple (MWE) file - double column.

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc-cas.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


Directory figs/

Contains images used in the sample PDF.

 cas-grabs.pdf
 cas-munnar-2024.jpg
 cas-pic1.pdf


==> thesis/architecture/cv_mean_differences_table.csv <==
metric,baseline_mode,baseline_label,control_mode,control_label,baseline_mean_cv,control_mean_cv,delta_cv,pct_delta_cv,ci95_low,ci95_high,comparison_type,n
MC,real,C. elegans,binary_base,Binary wt.,0.4088194794380252,0.2982373010908389,-0.11058217834718631,-27.049146116813144,-0.11521928364395885,-0.10594507305041388,paired,200
MC,real,C. elegans,cel+randN,CE Gaussian wt.,0.4088194794380252,0.5370133921592953,0.12819391272127012,31.357095042899886,0.12301530021195077,0.13337252523058932,paired,200
MC,real,C. elegans,er+randN,ER Gaussian wt.,0.4088194794380252,0.5288982785675035,0.12007879912947828,29.37208356474158,0.11552011401549372,0.1246374842434626,paired,200
MC,real,C. elegans,local_sign,Sign-pres. Gaussian,0.4088194794380252,0.4810099655359521,0.07219048609792689,17.658279443328375,0.06662533201375513,0.07775564018209845,paired,200
MC,real,C. elegans,local_sign+binary,Sign-pres. pm1,0.4088194794380252,0.45260524101827193,0.04378576158024672,10.710292386369616,0.03873680361957828,0.048834719540915075,paired,200
MC,real,C. elegans,global_sign_pres_real_weight,Sign-pres. real wt.,0.4088194794380252,0.4344835861150209,0.0256641066769957,6.277613462126195,0.018902588217116403,0.03242562513687497,paired,200
MC,real,C. elegans,local_sign+flat,Sign-pres. uniform,0.4088194794380252,0.46722894801910625,0.05840946858108104,14.287349678487027,0.05297835665377408,0.06384058050838787,paired,200
MC,real,C. elegans,ws_p0.1+randN,WS Gaussian wt.,0.4088194794380252,0.5248700433263138,0.1160505638882886,28.386750075562684,0.11139157714098306,0.1207095506355942,paired,200
MC,real,C. elegans,global_sign_pres,pm1 + wt. shuf.,0.4088194794380252,0.39497190596403703,-0.013847573473988184,-3.387209800526983,-0.018850128220381977,-0.008845018727594316,paired,200
IPC,real,C. elegans,binary_base,Binary wt.,0.2995417066518406,0.2316801090691697,-0.06786159758267091,-22.65514152977265,-0.07156700986105442,-0.0641561853042875,paired,200
IPC,real,C. elegans,cel+randN,CE Gaussian wt.,0.2995417066518406,0.39712523814743084,0.09758353149559024,32.577610839685924,0.09331962074986488,0.10184744224131553,paired,200
IPC,real,C. elegans,er+randN,ER Gaussian wt.,0.2995417066518406,0.37352472466045916,0.07398301800861856,24.698736892291773,0.07024155370716655,0.0777244823100705,paired,200
IPC,real,C. elegans,local_sign,Sign-pres. Gaussian,0.2995417066518406,0.38579433827481635,0.08625263162297575,28.79486552543008,0.08203793918405691,0.09046732406189462,paired,200
IPC,real,C. elegans,local_sign+binary,Sign-pres. pm1,0.2995417066518406,0.37972145754944464,0.08017975089760404,26.767474818055142,0.07612901463255584,0.08423048716265213,paired,200
IPC,real,C. elegans,global_sign_pres_real_weight,Sign-pres. real wt.,0.2995417066518406,0.33159406097058075,0.03205235431874015,10.700464612093175,0.026590548176300507,0.03751416046117967,paired,200
IPC,real,C. elegans,local_sign+flat,Sign-pres. uniform,0.2995417066518406,0.38351451378436513,0.08397280713252453,28.033761331982628,0.07977132288621598,0.08817429137883305,paired,200
IPC,real,C. elegans,ws_p0.1+randN,WS Gaussian wt.,0.2995417066518406,0.3686581914178379,0.0691164847659973,23.074077242382767,0.0652965281473043,0.07293644138469021,paired,200
IPC,real,C. elegans,global_sign_pres,pm1 + wt. shuf.,0.2995417066518406,0.3178806117868698,0.018338905135029226,6.122321108474107,0.014269831471449348,0.022407978798608945,paired,200
KR,real,C. elegans,binary_base,Binary wt.,0.39797315442666703,0.2734704582861132,-0.12450269614055381,-31.284194613557897,-0.1283328477779329,-0.12067254450317465,paired,200
KR,real,C. elegans,cel+randN,CE Gaussian wt.,0.39797315442666703,0.6943481311319882,0.2963749767053212,74.47109771318333,0.2925506320411526,0.30019932136949024,paired,200
KR,real,C. elegans,er+randN,ER Gaussian wt.,0.39797315442666703,0.7690936838014935,0.3711205293748264,93.25265416695622,0.36777945093764824,0.3744616078120046,paired,200
KR,real,C. elegans,local_sign,Sign-pres. Gaussian,0.39797315442666703,0.609780826353124,0.211807671926457,53.22159788179531,0.20435795731393663,0.21925738653897742,paired,200
KR,real,C. elegans,local_sign+binary,Sign-pres. pm1,0.39797315442666703,0.5385835608167145,0.14061040639004752,35.331630997225275,0.13422840300338612,0.14699240977670885,paired,200
KR,real,C. elegans,global_sign_pres_real_weight,Sign-pres. real wt.,0.39797315442666703,0.4353744573274643,0.037401302900797295,9.397946189279732,0.03064088143346192,0.04416172436813281,paired,200
KR,real,C. elegans,local_sign+flat,Sign-pres. uniform,0.39797315442666703,0.5871330886586484,0.1891599342319814,47.53082767718122,0.1820756732665032,0.19624419519745956,paired,200
KR,real,C. elegans,ws_p0.1+randN,WS Gaussian wt.,0.39797315442666703,0.7754714071277249,0.37749825270105786,94.85520530772837,0.374376076106502,0.38062042929561374,paired,200
KR,real,C. elegans,global_sign_pres,pm1 + wt. shuf.,0.39797315442666703,0.42633632204969457,0.02836316762302754,7.126904744087183,0.02453316005284633,0.03219317519320892,paired,200
GR,real,C. elegans,binary_base,Binary wt.,0.3470078853485887,0.2191613035056617,-0.12784658184292697,-36.84255812068881,-0.1335817519060819,-0.12211141177977203,paired,200
GR,real,C. elegans,cel+randN,CE Gaussian wt.,0.3470078853485887,0.7644289535535412,0.41742106820495256,120.2915224204862,0.4114382289850521,0.4234039074248531,paired,200
GR,real,C. elegans,er+randN,ER Gaussian wt.,0.3470078853485887,0.8627576029523008,0.515749717603712,148.62766507038097,0.5102928215261393,0.521206613681285,paired,200
GR,real,C. elegans,local_sign,Sign-pres. Gaussian,0.3470078853485887,0.654363257746605,0.3073553723980163,88.57302250905934,0.2963668738268366,0.31834387096919603,paired,200
GR,real,C. elegans,local_sign+binary,Sign-pres. pm1,0.3470078853485887,0.5206854480552804,0.1736775627066917,50.05003345449138,0.16466300551643054,0.182692119896953,paired,200
GR,real,C. elegans,global_sign_pres_real_weight,Sign-pres. real wt.,0.3470078853485887,0.4474693462850719,0.10046146093648323,28.9507717772938,0.09032184208402917,0.11060107978893728,paired,200
GR,real,C. elegans,local_sign+flat,Sign-pres. uniform,0.3470078853485887,0.6109224589907591,0.26391457364217047,76.05434481036465,0.25394814378046193,0.2738810035038791,paired,200
GR,real,C. elegans,ws_p0.1+randN,WS Gaussian wt.,0.3470078853485887,0.8683949837902142,0.5213870984416256,150.25223358191508,0.516070376930823,0.5267038199524281,paired,200
GR,real,C. elegans,global_sign_pres,pm1 + wt. shuf.,0.3470078853485887,0.4158546808386503,0.06884679549006162,19.840124215304556,0.061234310978043036,0.07645928000208031,paired,200


==> thesis/generalization_rank/generalization_rank_summary.csv <==
context,series,mode,sign_fraction,mean_gr,gr_cv,raw_rho,n_groups,source_file
main,Architecture comparison,binary_base,,2.5096601281377175,0.2191613035056617,15.278559684753418,200,final_results/main/combined.ALL.GRKR_erank.rank_updated.csv
main,Architecture comparison,cel+randN,,13.915816223099828,0.7644289535535412,4.174598430395126,200,final_results/main/combined.ALL.GRKR_erank.rank_updated.csv
main,Architecture comparison,er+randN,,17.762213248771925,0.8627576029523008,3.6280066645145417,200,final_results/main/combined.ALL.GRKR_erank.rank_updated.csv
main,Architecture comparison,global_sign_pres,,4.3239180463925,0.4158546808386503,7.934643080234528,200,final_results/main/combined.ALL.GRKR_erank.rank_updated.csv
main,Architecture comparison,global_sign_pres_real_weight,,6.339703963920474,0.4474693462850719,60.91696599960327,200,final_results/main/combined.ALL.GRKR_erank.rank_updated.csv
main,Architecture comparison,local_sign,,8.744368661586195,0.6543632577466049,5.20260486125946,200,final_results/main/combined.ALL.GRKR_erank.rank_updated.csv
main,Architecture comparison,local_sign+binary,,5.868107633559654,0.5206854480552804,6.2845439219474795,200,final_results/main/combined.ALL.GRKR_erank.rank_updated.csv
main,Architecture comparison,local_sign+flat,,7.524802081317952,0.6109224589907591,3.210763165950775,200,final_results/main/combined.ALL.GRKR_erank.rank_updated.csv
main,Architecture comparison,real,,4.932475620259841,0.3470078853485887,73.30743656158447,200,final_results/main/combined.ALL.GRKR_erank.rank_updated.csv
main,Architecture comparison,ws_p0.1+randN,,18.70474231614421,0.8683949837902142,3.573223203420639,200,final_results/main/combined.ALL.GRKR_erank.rank_updated.csv
shuffle,Shuffle controls,binary+conshuffle+wshuffle,,4.449494968534758,0.4245585813317197,7.925836038589478,200,final_results/shuf/combined.ALL.GRKR_erank.rank_updated.csv
shuffle,Shuffle controls,binary+shuffle,,5.117512691946079,0.48326711625266583,7.059514572620392,200,final_results/shuf/combined.ALL.GRKR_erank.rank_updated.csv
shuffle,Shuffle controls,binary_base,,2.509660162081321,0.21916131186453314,15.278559684753418,200,final_results/shuf/combined.ALL.GRKR_erank.rank_updated.csv
shuffle,Shuffle controls,binary_base_topology_shuffle,,2.352008259687573,0.23465089532571756,15.456112418174744,200,final_results/shuf/combined.ALL.GRKR_erank.rank_updated.csv
shuffle,Shuffle controls,celW+connShuf,,9.490514131560921,0.6444019913075911,47.22346750259399,200,final_results/shuf/combined.ALL.GRKR_erank.rank_updated.csv
shuffle,Shuffle controls,conn_shuf_only,,10.198707479530325,0.6596134635680798,44.53476148605347,200,final_results/shuf/combined.ALL.GRKR_erank.rank_updated.csv
shuffle,Shuffle controls,global_sign_pres,,4.323917979920904,0.4158546830827507,7.934643080234528,200,final_results/shuf/combined.ALL.GRKR_erank.rank_updated.csv
shuffle,Shuffle controls,local_sign+binary,,5.868107665454349,0.5206854532759029,6.2845439219474795,200,final_results/shuf/combined.ALL.GRKR_erank.rank_updated.csv
shuffle,Shuffle controls,real,,4.932475672078629,0.3470078734745009,73.30743656158447,200,final_results/shuf/combined.ALL.GRKR_erank.rank_updated.csv
shuffle,Shuffle controls,shuffle,,8.578788066767157,0.6246082459701436,49.01490772247315,200,final_results/shuf/combined.ALL.GRKR_erank.rank_updated.csv
sign_sweep,Matched C. elegans,sign_test_og_cel0.0,0.0,3.0633021802268923,0.25789105902759335,106.5088882446289,200,final_results/sign_frac/cel_matched/combined.ALL.GRKR_erank.rank_updated.csv
sign_sweep,Matched C. elegans,sign_test_og_cel0.2,0.2,5.510193247708181,0.41942001295025955,65.95554452896118,200,final_results/sign_frac/cel_matched/combined.ALL.GRKR_erank.rank_updated.csv
sign_sweep,Matched C. elegans,sign_test_og_cel0.24250832408435072,0.2425083240843507,6.5327453040890395,0.4556979290409096,59.46572551727295,200,final_results/sign_frac/cel_matched/combined.ALL.GRKR_erank.rank_updated.csv
sign_sweep,Matched C. elegans,sign_test_og_cel0.4,0.4,8.527740145126979,0.4924887315153322,49.961240196228026,200,final_results/sign_frac/cel_matched/combined.ALL.GRKR_erank.rank_updated.csv
sign_sweep,Matched C. elegans,sign_test_og_cel0.6,0.6,8.126544499099255,0.48953101057876,51.08281352996826,200,final_results/sign_frac/cel_matched/combined.ALL.GRKR_erank.rank_updated.csv
sign_sweep,Matched C. elegans,sign_test_og_cel0.8,0.8,5.384598537770411,0.41795771949849425,67.14698825836182,200,final_results/sign_frac/cel_matched/combined.ALL.GRKR_erank.rank_updated.csv
sign_sweep,Matched C. elegans,sign_test_og_cel1.0,1.0,3.0676371157355606,0.30097871919589164,106.50869750976562,200,final_results/sign_frac/cel_matched/combined.ALL.GRKR_erank.rank_updated.csv
sign_sweep,Predicted-polarity only,sign_test_og_cel0.0,0.0,3.1113780501236517,0.24917967750044925,78.14213562011719,200,final_results/sign_frac/cel_removed/combined.ALL.GRKR_erank.rank_updated.csv
sign_sweep,Predicted-polarity only,sign_test_og_cel0.2,0.2,4.837897956582407,0.3324398723416762,51.1908037185669,200,final_results/sign_frac/cel_removed/combined.ALL.GRKR_erank.rank_updated.csv
sign_sweep,Predicted-polarity only,sign_test_og_cel0.2425287356321839,0.2425287356321839,5.257854734466722,0.3441186768505574,47.68347846984863,200,final_results/sign_frac/cel_removed/combined.ALL.GRKR_erank.rank_updated.csv
sign_sweep,Predicted-polarity only,sign_test_og_cel0.4,0.4,5.755541309664647,0.35228551959801235,44.07058874130249,200,final_results/sign_frac/cel_removed/combined.ALL.GRKR_erank.rank_updated.csv
sign_sweep,Predicted-polarity only,sign_test_og_cel0.6,0.6,5.815116269762317,0.354577551774299,43.6528512096405,200,final_results/sign_frac/cel_removed/combined.ALL.GRKR_erank.rank_updated.csv
sign_sweep,Predicted-polarity only,sign_test_og_cel0.8,0.8,4.974434267859906,0.33583735358155253,51.08261442184448,200,final_results/sign_frac/cel_removed/combined.ALL.GRKR_erank.rank_updated.csv
sign_sweep,Predicted-polarity only,sign_test_og_cel1.0,1.0,3.159053079858422,0.2639802282931165,78.14221954345703,200,final_results/sign_frac/cel_removed/combined.ALL.GRKR_erank.rank_updated.csv
sign_sweep,Matched ER,sign_test_er0.0,0.0,2.7084175407203537,0.24326695116737937,12.121951365470887,200,final_results/sign_frac/matched_er/combined.ALL.GRKR_erank.rank_updated.csv
sign_sweep,Matched ER,sign_test_er0.2,0.2,4.584175332573553,0.44996203704373683,7.267385227680206,200,final_results/sign_frac/matched_er/combined.ALL.GRKR_erank.rank_updated.csv
sign_sweep,Matched ER,sign_test_er0.4,0.4,18.207090307163696,0.8770324704786128,3.609231961965561,200,final_results/sign_frac/matched_er/combined.ALL.GRKR_erank.rank_updated.csv
sign_sweep,Matched ER,sign_test_er0.6,0.6,18.184995465899508,0.8774785000415359,3.615069671869278,200,final_results/sign_frac/matched_er/combined.ALL.GRKR_erank.rank_updated.csv
sign_sweep,Matched ER,sign_test_er0.8,0.8,4.5288090434980885,0.47483479007785223,7.271330187320709,200,final_results/sign_frac/matched_er/combined.ALL.GRKR_erank.rank_updated.csv
sign_sweep,Matched ER,sign_test_er1.0,1.0,2.6271720039409896,0.2914245991219336,12.121951761245727,200,final_results/sign_frac/matched_er/combined.ALL.GRKR_erank.rank_updated.csv


==> thesis/raw_rho/raw_rho_performance_summary.csv <==
mode,series_kind,metric,raw_rho,raw_rho_sd,performance,performance_sd,cv,cv_sd,n_groups,n_hparams,series,series_key,color,marker,normalization,sign_frac,dataset
binary_base,shuffle,IPC,15.278559684753418,0.0,6.609240945280662,0.3189497836595933,0.2316801090691697,0.018023952530725904,200,96.0,Binary controls,Binary controls,#5f6b7a,s,,,
binary_base,shuffle,KR,15.278559684753418,0.0,2.941992549095303,0.28309769769393667,0.27347044771896,0.019994053518848198,200,96.0,Binary controls,Binary controls,#5f6b7a,s,,,
binary_base,shuffle,MC,15.278559684753418,0.0,3.7534277025361855,0.17520133361565873,0.2982373010908389,0.021418380662541894,200,96.0,Binary controls,Binary controls,#5f6b7a,s,,,
binary_base_topology_shuffle,shuffle,IPC,15.456112418174744,0.1067804300747368,6.494417951359448,0.2613911321472922,0.2301563148526665,0.016633539440179732,200,96.0,Binary controls,Binary controls,#5f6b7a,s,,,
binary_base_topology_shuffle,shuffle,KR,15.456112418174744,0.1067804300747368,2.7732059137026472,0.2478400740095101,0.2621667969519079,0.017685578765359006,200,96.0,Binary controls,Binary controls,#5f6b7a,s,,,
binary_base_topology_shuffle,shuffle,MC,15.456112418174744,0.1067804300747368,3.6292229445511475,0.13961688751550022,0.2677738185290155,0.01911242290060407,200,96.0,Binary controls,Binary controls,#5f6b7a,s,,,
binary+conshuffle+wshuffle,shuffle,IPC,7.925836038589478,0.2979908320135139,8.484940638274718,0.38627261140218905,0.3197108184880392,0.023089298768779278,200,96.0,PM1 controls,PM1 controls,#009e73,D,,,
binary+conshuffle+wshuffle,shuffle,KR,7.925836038589478,0.2979908320135139,4.873257113552342,0.4104813003148112,0.4253897074852248,0.018814871991656035,200,96.0,PM1 controls,PM1 controls,#009e73,D,,,
binary+conshuffle+wshuffle,shuffle,MC,7.925836038589478,0.2979908320135139,4.959008498410694,0.21609867398282587,0.39092156757620006,0.022093933422245825,200,96.0,PM1 controls,PM1 controls,#009e73,D,,,
binary+shuffle,shuffle,IPC,7.059514572620392,0.4072654108389761,9.144586185607603,0.5962726678389275,0.35743837362162734,0.027228316257628546,200,96.0,PM1 controls,PM1 controls,#009e73,D,,,
binary+shuffle,shuffle,KR,7.059514572620392,0.4072654108389761,5.820291753212611,0.7005933831026132,0.4757002677777731,0.03079189036465269,200,96.0,PM1 controls,PM1 controls,#009e73,D,,,
binary+shuffle,shuffle,MC,7.059514572620392,0.4072654108389761,5.376008694795892,0.32941402918325546,0.42022449107737564,0.0237890539928186,200,96.0,PM1 controls,PM1 controls,#009e73,D,,,
global_sign_pres,shuffle,IPC,7.934643080234528,0.33821472324096086,8.429422884748945,0.3661802879532709,0.3178806117868698,0.023716101486831245,200,96.0,PM1 controls,PM1 controls,#009e73,D,,,
global_sign_pres,shuffle,KR,7.934643080234528,0.33821472324096086,4.973246795131515,0.4893317414982008,0.4263363226348227,0.022609721421219392,200,96.0,PM1 controls,PM1 controls,#009e73,D,,,
global_sign_pres,shuffle,MC,7.934643080234528,0.33821472324096086,4.932665309269602,0.20056790076533867,0.39497190596403714,0.024558686387501895,200,96.0,PM1 controls,PM1 controls,#009e73,D,,,
local_sign+binary,shuffle,IPC,6.2845439219474795,0.5139307048624899,10.001623740997792,0.7499235911768759,0.37972145754944464,0.02259288012155306,200,96.0,PM1 controls,PM1 controls,#009e73,D,,,
local_sign+binary,shuffle,KR,6.2845439219474795,0.5139307048624899,7.748783955673376,1.4381833383354636,0.5385835444108018,0.04286251854712131,200,96.0,PM1 controls,PM1 controls,#009e73,D,,,
local_sign+binary,shuffle,MC,6.2845439219474795,0.5139307048624899,6.01036409949263,0.46266207881999305,0.45260524101827193,0.023034962080985384,200,96.0,PM1 controls,PM1 controls,#009e73,D,,,
celW+connShuf,shuffle,IPC,47.22346750259399,4.416023779882539,11.764140114378698,1.0262174545297436,0.40491005614803766,0.025934149954667685,200,96.0,C. elegans shuffle controls,C. elegans shuffle controls,#0072b2,^,,,
celW+connShuf,shuffle,KR,47.22346750259399,4.416023779882539,10.659506266042591,2.275937038107299,0.5919567873826563,0.039759229417051276,200,96.0,C. elegans shuffle controls,C. elegans shuffle controls,#0072b2,^,,,
celW+connShuf,shuffle,MC,47.22346750259399,4.416023779882539,7.2012452658327915,0.744887171465583,0.49832312372005816,0.030127568732949105,200,96.0,C. elegans shuffle controls,C. elegans shuffle controls,#0072b2,^,,,
conn_shuf_only,shuffle,IPC,44.53476148605347,5.214636909375691,11.9903334026528,1.0838721261594026,0.3948402746903924,0.02911916140219558,200,96.0,C. elegans shuffle controls,C. elegans shuffle controls,#0072b2,^,,,
conn_shuf_only,shuffle,KR,44.53476148605347,5.214636909375691,12.093834905053178,2.903278598317798,0.6069429673315295,0.04322103932213333,200,96.0,C. elegans shuffle controls,C. elegans shuffle controls,#0072b2,^,,,
conn_shuf_only,shuffle,MC,44.53476148605347,5.214636909375691,7.4424612187594175,0.8069378035208861,0.49743153684790625,0.03489331968501665,200,96.0,C. elegans shuffle controls,C. elegans shuffle controls,#0072b2,^,,,
real,shuffle,IPC,73.30743656158447,3.5052214759047553,8.836446405792517,0.39986066719534746,0.29954170665184066,0.02612508409562108,200,96.0,C. elegans shuffle controls,C. elegans shuffle controls,#0072b2,^,,,
real,shuffle,KR,73.30743656158447,3.5052214759047553,5.551721381321549,0.5567940350698247,0.39797317555378625,0.019826613002597977,200,96.0,C. elegans shuffle controls,C. elegans shuffle controls,#0072b2,^,,,
real,shuffle,MC,73.30743656158447,3.5052214759047553,5.475731512214988,0.27375970311410724,0.4088194794380253,0.03385132808973703,200,96.0,C. elegans shuffle controls,C. elegans shuffle controls,#0072b2,^,,,
shuffle,shuffle,IPC,49.01490772247315,4.902611482882949,11.170374636883652,0.8407067620153652,0.3935399036541407,0.02750734502494839,200,96.0,C. elegans shuffle controls,C. elegans shuffle controls,#0072b2,^,,,
shuffle,shuffle,KR,49.01490772247315,4.902611482882949,9.806644051074981,2.0452554366747524,0.5700173106593427,0.040881365066091614,200,96.0,C. elegans shuffle controls,C. elegans shuffle controls,#0072b2,^,,,
shuffle,shuffle,MC,49.01490772247315,4.902611482882949,6.799448829122508,0.5704536121926309,0.48948917063045877,0.03199839762712411,200,96.0,C. elegans shuffle controls,C. elegans shuffle controls,#0072b2,^,,,
sign_test_og_cel0.0,sign_sweep,IPC,106.5088882446289,0.0,7.297199552088322,0.3372891376751764,0.24318231734594611,0.020062456722222885,200,96.0,Matched C. elegans sweep,Matched C. elegans sweep,#d55e00,o,spectral_radius,0.0,Matched C. elegans sweep
sign_test_og_cel0.0,sign_sweep,KR,106.5088882446289,0.0,3.8548931338948504,0.36752862629457395,0.31730385185261983,0.017276533633012292,200,96.0,Matched C. elegans sweep,Matched C. elegans sweep,#d55e00,o,spectral_radius,0.0,Matched C. elegans sweep
sign_test_og_cel0.0,sign_sweep,MC,106.5088882446289,0.0,4.317540288120508,0.1977663955856094,0.33685664043044655,0.025577619263038663,200,96.0,Matched C. elegans sweep,Matched C. elegans sweep,#d55e00,o,spectral_radius,0.0,Matched C. elegans sweep
sign_test_og_cel0.2,sign_sweep,IPC,65.95554452896118,11.400191448426511,8.853495697262414,0.6095914304071625,0.3160925360238906,0.036784457954425136,200,96.0,Matched C. elegans sweep,Matched C. elegans sweep,#d55e00,o,spectral_radius,0.2,Matched C. elegans sweep
sign_test_og_cel0.2,sign_sweep,KR,65.95554452896118,11.400191448426511,6.690801120282462,1.752285279803127,0.41874131105769336,0.042971901263706,200,96.0,Matched C. elegans sweep,Matched C. elegans sweep,#d55e00,o,spectral_radius,0.2,Matched C. elegans sweep
sign_test_og_cel0.2,sign_sweep,MC,65.95554452896118,11.400191448426511,5.381047135622551,0.45505512071056475,0.41520243746706,0.04330401025719664,200,96.0,Matched C. elegans sweep,Matched C. elegans sweep,#d55e00,o,spectral_radius,0.2,Matched C. elegans sweep
sign_test_og_cel0.24250832408435072,sign_sweep,IPC,59.46572551727295,11.364521206804657,9.322144429013353,0.6977112167037877,0.3387721137482829,0.04068320857743883,200,96.0,Matched C. elegans sweep,Matched C. elegans sweep,#d55e00,o,spectral_radius,0.24250832408435072,Matched C. elegans sweep
sign_test_og_cel0.24250832408435072,sign_sweep,KR,59.46572551727295,11.364521206804657,7.778595969285816,2.3798572951261674,0.4411998755685784,0.04344245074463662,200,96.0,Matched C. elegans sweep,Matched C. elegans sweep,#d55e00,o,spectral_radius,0.24250832408435072,Matched C. elegans sweep
sign_test_og_cel0.24250832408435072,sign_sweep,MC,59.46572551727295,11.364521206804657,5.721453156325346,0.5494117741617853,0.43867188839398435,0.04667277754438427,200,96.0,Matched C. elegans sweep,Matched C. elegans sweep,#d55e00,o,spectral_radius,0.24250832408435072,Matched C. elegans sweep
sign_test_og_cel0.4,sign_sweep,IPC,49.961240196228026,8.258404529951482,10.228161240727605,0.7625131223282233,0.37103266199742907,0.0338272579605876,200,96.0,Matched C. elegans sweep,Matched C. elegans sweep,#d55e00,o,spectral_radius,0.4,Matched C. elegans sweep
sign_test_og_cel0.4,sign_sweep,KR,49.961240196228026,8.258404529951482,9.840325145833194,2.6848072011714685,0.47617865596302716,0.0335547126095004,200,96.0,Matched C. elegans sweep,Matched C. elegans sweep,#d55e00,o,spectral_radius,0.4,Matched C. elegans sweep
sign_test_og_cel0.4,sign_sweep,MC,49.961240196228026,8.258404529951482,6.381381731548657,0.5584457912527869,0.4770493719986315,0.03636797112627285,200,96.0,Matched C. elegans sweep,Matched C. elegans sweep,#d55e00,o,spectral_radius,0.4,Matched C. elegans sweep
sign_test_og_cel0.0,sign_sweep,IPC,78.14213562011719,0.0,7.459817019002365,0.36525834217124037,0.22544829807791922,0.023016089838777766,200,96.0,Removed C. elegans sweep,Removed C. elegans sweep,#e69f00,o,spectral_radius,0.0,Removed C. elegans sweep
sign_test_og_cel0.0,sign_sweep,KR,78.14213562011719,0.0,3.8940609213088946,0.3862045018803082,0.2998969086679907,0.01788739360036175,200,96.0,Removed C. elegans sweep,Removed C. elegans sweep,#e69f00,o,spectral_radius,0.0,Removed C. elegans sweep
sign_test_og_cel0.0,sign_sweep,MC,78.14213562011719,0.0,4.408147910479456,0.25579328475172747,0.30437872299275937,0.029204745024649575,200,96.0,Removed C. elegans sweep,Removed C. elegans sweep,#e69f00,o,spectral_radius,0.0,Removed C. elegans sweep
sign_test_og_cel0.2,sign_sweep,IPC,51.1908037185669,9.308925838775416,8.676090109844349,0.7014389543584699,0.27993402707437925,0.03738254354085509,200,96.0,Removed C. elegans sweep,Removed C. elegans sweep,#e69f00,o,spectral_radius,0.2,Removed C. elegans sweep
sign_test_og_cel0.2,sign_sweep,KR,51.1908037185669,9.308925838775416,6.034137171916663,1.3820488781247307,0.3525266519939018,0.029911013775741496,200,96.0,Removed C. elegans sweep,Removed C. elegans sweep,#e69f00,o,spectral_radius,0.2,Removed C. elegans sweep
sign_test_og_cel0.2,sign_sweep,MC,51.1908037185669,9.308925838775416,5.137294607553631,0.4637089908553908,0.37635516493323523,0.045384509259551044,200,96.0,Removed C. elegans sweep,Removed C. elegans sweep,#e69f00,o,spectral_radius,0.2,Removed C. elegans sweep
sign_test_og_cel0.2425287356321839,sign_sweep,IPC,47.68347846984863,8.436455135536441,8.92718611192344,0.6806245533549768,0.2921648901507462,0.036157894539352003,200,96.0,Removed C. elegans sweep,Removed C. elegans sweep,#e69f00,o,spectral_radius,0.2425287356321839,Removed C. elegans sweep
sign_test_og_cel0.2425287356321839,sign_sweep,KR,47.68347846984863,8.436455135536441,6.507173472760866,1.3634746469378394,0.3595486371530549,0.02817795513418194,200,96.0,Removed C. elegans sweep,Removed C. elegans sweep,#e69f00,o,spectral_radius,0.2425287356321839,Removed C. elegans sweep
sign_test_og_cel0.2425287356321839,sign_sweep,MC,47.68347846984863,8.436455135536441,5.316880797725171,0.4617027465612849,0.39099128799088434,0.0413333104558284,200,96.0,Removed C. elegans sweep,Removed C. elegans sweep,#e69f00,o,spectral_radius,0.2425287356321839,Removed C. elegans sweep
sign_test_og_cel0.4,sign_sweep,IPC,44.07058874130249,6.967564718087644,9.266952600989038,0.6519094190504221,0.30318280694490807,0.037665604034589274,200,96.0,Removed C. elegans sweep,Removed C. elegans sweep,#e69f00,o,spectral_radius,0.4,Removed C. elegans sweep
sign_test_og_cel0.4,sign_sweep,KR,44.07058874130249,6.967564718087644,7.031874873985847,1.3870784780167509,0.36802693725639934,0.027725207492830098,200,96.0,Removed C. elegans sweep,Removed C. elegans sweep,#e69f00,o,spectral_radius,0.4,Removed C. elegans sweep
sign_test_og_cel0.4,sign_sweep,MC,44.07058874130249,6.967564718087644,5.542387158075968,0.4271435672519571,0.40632745135257237,0.04023806378616936,200,96.0,Removed C. elegans sweep,Removed C. elegans sweep,#e69f00,o,spectral_radius,0.4,Removed C. elegans sweep
sign_test_er0.0,sign_sweep,IPC,12.121951365470887,0.06067167036892841,6.9354386839679,0.2603720249145709,0.25714888058292784,0.017333570366594706,200,96.0,Matched ER sweep,Matched ER sweep,#56b4e9,o,spectral_radius,0.0,Matched ER sweep
sign_test_er0.0,sign_sweep,KR,12.121951365470887,0.06067167036892841,3.127162239421159,0.23135727445992899,0.2943513296011109,0.013857680542884143,200,96.0,Matched ER sweep,Matched ER sweep,#56b4e9,o,spectral_radius,0.0,Matched ER sweep
sign_test_er0.0,sign_sweep,MC,12.121951365470887,0.06067167036892841,3.844810798599695,0.13369902974602826,0.2973222340618184,0.018610818818127612,200,96.0,Matched ER sweep,Matched ER sweep,#56b4e9,o,spectral_radius,0.0,Matched ER sweep
sign_test_er0.2,sign_sweep,IPC,7.267385227680206,0.10091457175229165,8.738858354995113,0.32637372709749246,0.362383502258986,0.024023146386468804,200,96.0,Matched ER sweep,Matched ER sweep,#56b4e9,o,spectral_radius,0.2,Matched ER sweep
sign_test_er0.2,sign_sweep,KR,7.267385227680206,0.10091457175229165,5.016352289114147,0.29374265548972567,0.4400080786831795,0.013048951589190273,200,96.0,Matched ER sweep,Matched ER sweep,#56b4e9,o,spectral_radius,0.2,Matched ER sweep
sign_test_er0.2,sign_sweep,MC,7.267385227680206,0.10091457175229165,5.000100848637521,0.17392830386904204,0.39944142278240213,0.018587935535993978,200,96.0,Matched ER sweep,Matched ER sweep,#56b4e9,o,spectral_radius,0.2,Matched ER sweep
sign_test_er0.4,sign_sweep,IPC,3.609231961965561,0.06744779357486377,16.689772222530948,0.4587688436808596,0.36966566751206237,0.015331487276592854,200,96.0,Matched ER sweep,Matched ER sweep,#56b4e9,o,spectral_radius,0.4,Matched ER sweep
sign_test_er0.4,sign_sweep,KR,3.609231961965561,0.06744779357486377,20.442226764261722,1.2897558479830837,0.7865540110441966,0.012278652986145588,200,96.0,Matched ER sweep,Matched ER sweep,#56b4e9,o,spectral_radius,0.4,Matched ER sweep
sign_test_er0.4,sign_sweep,MC,3.609231961965561,0.06744779357486377,10.593122239528846,0.3035848825417308,0.528409514537254,0.017214338919618304,200,96.0,Matched ER sweep,Matched ER sweep,#56b4e9,o,spectral_radius,0.4,Matched ER sweep


==> thesis/topology_shuffles/cv_mean_differences_table_vs_real.csv <==
metric,baseline_mode,baseline_label,control_mode,control_label,baseline_mean_cv,control_mean_cv,delta_cv,pct_delta_cv,ci95_low,ci95_high,comparison_type,n
MC,real,C. elegans,celW+connShuf,Conn. + wt. shuf.,0.4088194794380252,0.49832312372005816,0.08950364428203295,21.893194621026172,0.08374382896845023,0.09526345959561563,paired,200
MC,real,C. elegans,conn_shuf_only,Conn. shuffle,0.4088194794380252,0.4974315368479062,0.08861205740988098,21.67510646305054,0.08306831591135758,0.09415579890840436,paired,200
MC,real,C. elegans,shuffle,Wt. shuffle,0.4088194794380252,0.48948917063045877,0.08066969119243356,19.73235015692608,0.07486336423081197,0.08647601815405503,paired,200
IPC,real,C. elegans,celW+connShuf,Conn. + wt. shuf.,0.2995417066518406,0.40491005614803766,0.10536834949619706,35.17652038307554,0.10110283470580211,0.10963386428659194,paired,200
IPC,real,C. elegans,conn_shuf_only,Conn. shuffle,0.2995417066518406,0.39484027469039246,0.09529856803855186,31.81479103653437,0.09113918635830827,0.0994579497187953,paired,200
IPC,real,C. elegans,shuffle,Wt. shuffle,0.2995417066518406,0.3935399036541407,0.09399819700230011,31.380670843127323,0.08921264276127444,0.0987837512433257,paired,200
KR,real,C. elegans,celW+connShuf,Conn. + wt. shuf.,0.39797317555378625,0.5919567873826563,0.19398361182887008,48.74288614023764,0.1881780036224101,0.19978922003533006,paired,200
KR,real,C. elegans,conn_shuf_only,Conn. shuffle,0.39797317555378625,0.6069429673315295,0.20896979177774327,52.50851178272464,0.20287855886113698,0.21506102469434957,paired,200
KR,real,C. elegans,shuffle,Wt. shuffle,0.39797317555378625,0.5700173106593427,0.17204413510555644,43.23008325024775,0.16599588620287808,0.17809238400823485,paired,200
GR,real,C. elegans,celW+connShuf,Conn. + wt. shuf.,0.3470078734745009,0.6444019913075911,0.2973941178330902,85.70241212551149,0.289349265876445,0.30543896978973545,paired,200
GR,real,C. elegans,conn_shuf_only,Conn. shuffle,0.3470078734745009,0.6596134635680798,0.3126055900935789,90.08602224599092,0.3034486154987935,0.32176256468836434,paired,200
GR,real,C. elegans,shuffle,Wt. shuffle,0.3470078734745009,0.6246082459701436,0.27760037249564273,79.99829217593864,0.2696604440293844,0.2855403009619012,paired,200


==> thesis/topology_shuffles/cv_mean_differences_vs_binary_base_table.csv <==
metric,baseline_mode,baseline_label,control_mode,control_label,baseline_mean_cv,control_mean_cv,delta_cv,pct_delta_cv,ci95_low,ci95_high,comparison_type,n
MC,binary_base,Binary wt.,binary_base_topology_shuffle,Binary wt. shuf.,0.2982373010908389,0.2677738185290155,-0.030463482561823407,-10.214511213184785,-0.033150649621471844,-0.027776315502175013,paired,200
IPC,binary_base,Binary wt.,binary_base_topology_shuffle,Binary wt. shuf.,0.2316801090691697,0.23015631485266652,-0.0015237942165031715,-0.6577147354709818,-0.00438395665070941,0.0013363682177030176,paired,200
KR,binary_base,Binary wt.,binary_base_topology_shuffle,Binary wt. shuf.,0.27347044771896,0.2621667969519079,-0.011303650767052087,-4.133408513181877,-0.01342470230229622,-0.00918259923180786,paired,200
GR,binary_base,Binary wt.,binary_base_topology_shuffle,Binary wt. shuf.,0.21916131186453314,0.2346508953257176,0.015489583461184453,7.067663233718365,0.011162075118567292,0.019817091803801593,paired,200


==> thesis/topology_shuffles/cv_mean_differences_vs_local_sign_binary_table.csv <==
metric,baseline_mode,baseline_label,control_mode,control_label,baseline_mean_cv,control_mean_cv,delta_cv,pct_delta_cv,ci95_low,ci95_high,comparison_type,n
MC,local_sign+binary,Sign-pres. pm1,binary+shuffle,pm1 + conn. shuf.,0.45260524101827193,0.42022449107737564,-0.03238074994089629,-7.154302912632217,-0.03617215533728449,-0.028589344544508122,paired,200
MC,local_sign+binary,Sign-pres. pm1,global_sign_pres,pm1 + wt. shuf.,0.45260524101827193,0.39497190596403703,-0.0576333350542349,-12.733687070121269,-0.06123200342849132,-0.05403466667997832,paired,200
MC,local_sign+binary,Sign-pres. pm1,binary+conshuffle+wshuffle,pm1 sign/conn/wt shuf.,0.45260524101827193,0.39092156757620006,-0.061683673442071874,-13.62858134459421,-0.06524808952701916,-0.05811925735712466,paired,200
IPC,local_sign+binary,Sign-pres. pm1,binary+shuffle,pm1 + conn. shuf.,0.37972145754944464,0.35743837362162734,-0.022283083927817304,-5.868270935127694,-0.026600823788003165,-0.01796534406763136,paired,200
IPC,local_sign+binary,Sign-pres. pm1,global_sign_pres,pm1 + wt. shuf.,0.37972145754944464,0.3178806117868698,-0.061840845762574814,-16.285844408601097,-0.06563264848349173,-0.058049043041657956,paired,200
IPC,local_sign+binary,Sign-pres. pm1,binary+conshuffle+wshuffle,pm1 sign/conn/wt shuf.,0.37972145754944464,0.31971081848803923,-0.06001063906140541,-15.803857766871458,-0.06350186984121528,-0.0565194082815956,paired,200
KR,local_sign+binary,Sign-pres. pm1,binary+shuffle,pm1 + conn. shuf.,0.5385835444108019,0.4757002677777731,-0.06288327663302884,-11.675677299391259,-0.07010475937316243,-0.05566179389289505,paired,200
KR,local_sign+binary,Sign-pres. pm1,global_sign_pres,pm1 + wt. shuf.,0.5385835444108019,0.4263363226348227,-0.11224722177597923,-20.841190366997775,-0.11914081954576573,-0.10535362400619254,paired,200
KR,local_sign+binary,Sign-pres. pm1,binary+conshuffle+wshuffle,pm1 sign/conn/wt shuf.,0.5385835444108019,0.4253897074852248,-0.11319383692557711,-21.016950499185523,-0.11996402725891687,-0.10642364659223728,paired,200
GR,local_sign+binary,Sign-pres. pm1,binary+shuffle,pm1 + conn. shuf.,0.5206854532759029,0.48326711625266583,-0.03741833702323705,-7.186361129894994,-0.04815432160534665,-0.026682352441127478,paired,200
GR,local_sign+binary,Sign-pres. pm1,global_sign_pres,pm1 + wt. shuf.,0.5206854532759029,0.4158546830827507,-0.10483077019315218,-20.13322429762677,-0.11484658746718168,-0.09481495291912273,paired,200
GR,local_sign+binary,Sign-pres. pm1,binary+conshuffle+wshuffle,pm1 sign/conn/wt shuf.,0.5206854532759029,0.4245585813317197,-0.09612687194418318,-18.461601210365885,-0.10624229698418064,-0.08601144690418572,paired,200

